DI-BENCH: Benchmarking Large Language Models on Dependency Inference with Testable Repositories at Scale

Large Language Models have advanced automated software development, however, it remains a challenge to correctly infer dependencies, namely, identifying the internal components and external packages required for a repository to successfully run. Existing studies highlight that dependency-related issues cause over 40\% of observed runtime errors on the generated repository. To address this, we introduce DI-BENCH, a large-scale benchmark and evaluation framework specifically designed to assess LLMs' capability on dependency inference. The benchmark features 581 repositories with testing environments across Python, C#, Rust, and JavaScript. Extensive experiments with textual and execution-based metrics reveal that the current best-performing model achieves only a 42.9% execution pass rate, indicating significant room for improvement. DI-BENCH establishes a new viewpoint for evaluating LLM performance on repositories, paving the way for more robust end-to-end software synthesis.

==> raw/Cargo.toml.txt <==
[package]
name = "example_project"
version = "0.1.0"
authors = ["Your Name <your.email@example.com>"]
categories = ["CLI", "web"]
workspace = "./workspace"

[dependencies]
# External Dependency
serde = { version = "1.0", features = ["derive"]}
tokio = { version = "1.0", features = ["full"]}
regex = "1.5"
# Internal Dependency
my_local_crate = { path = "../my_local_crate" }

[dev-dependencies]
mockito = "0.30"

[build-dependencies]
cc = "1.0"

[features]
default = ["serde", "regex"]
extras = ["tokio", "mockito"]

[lib]
name = "example_lib"
path = "src/lib.rs"
crate-type = ["rlib", "cdylib"] 

==> raw/csproj.txt <==
<Project Sdk="Microsoft.NET.Sdk">

  <PropertyGroup>
    <OutputType>Exe</OutputType>
    <TargetFramework>net6.0</TargetFramework>
    <RootNamespace>ExampleProject</RootNamespace>
  </PropertyGroup>

  <!-- External dependency -->
  <ItemGroup>
    <PackageReference Include="Newtonsoft.Json" Version="13.0.1" />
  </ItemGroup>

  <!-- Internal project reference -->
  <ItemGroup>
    <ProjectReference Include="..\Internal\Internal.csproj" />
  </ItemGroup>

</Project>


==> raw/package.json.txt <==
{
  "name": "example-project",
  "version": "1.0.0",
  "description": "A simple example of package.json",
  "main": "index.js", 
  "scripts": {
    "start": "node index.js",
    "test": "jest"
  },
  "keywords": ["nodejs"],
  "author": "Your Name",
  "license": "MIT",
  "dependencies": {
    "express": "^4.18.2"
  },
  "devDependencies": {
    "jest": "^29.0.0"
  }
}


==> raw/pyproject.toml.txt <==
[build-system]
requires = ["hatchling"]
build-backend = "hatchling.build"

[project]
name = "spam-eggs"
version = "2020.0.0"
dependencies = [
  "httpx",
  "gidgethub[httpx]>4.0.0",
  "django>2.1; os_name != 'nt'",
  "django>2.0; os_name == 'nt'",
]
requires-python = ">=3.8"
authors = [
  {name = "Pradyun Gedam", email = "pradyun@example.com"},
]

[project.optional-dependencies]
gui = ["PyQt5"]

[project.urls]
Homepage = "https://example.com"

[project.scripts]
spam-cli = "spam:main_cli"


